Quantum tunneling of Davydov solitons through massive barriers

Protein clamps provide the cell with effective mechanisms for sensing of environmental changes and triggering adaptations that maintain homeostasis. The general physical mechanism behind protein clamping action, however, is poorly understood. Here, we explore the Davydov model for quantum transport of amide I energy, which is self-trapped in soliton states that propagate along the protein {\alpha}-helix spines and preserve their shape upon reflection from the {\alpha}-helix ends. We study computationally whether the Davydov solitons are able to reflect from massive barriers that model the presence of external protein clamps acting on a portion of the {\alpha}-helix, and characterize the range of barrier conditions for which the Davydov solitons are capable of tunneling through the barrier. The simulations showed that the variability of amino acid masses in proteins has a negligible effect on Davydov soliton dynamics, but a massive barrier that is a hundred times the mass of a single amino acid presents an obstacle for the soliton propagation. The greater width of Davydov solitons stabilizes the soliton upon reflection from such a massive barrier and increases the probability of tunneling through it, whereas the greater isotropy of the exciton-lattice coupling suppresses the tunneling efficiency by increasing the interaction time between the Davydov soliton and the barrier, thereby prolonging the tunneling time through the barrier and enhancing the probability for reflection from the latter. The results as presented, demonstrate the feasibility of Davydov solitons reflecting from or tunneling through massive barriers, and suggest a general physical mechanism underlying the action of protein clamps through local enhancement of an effective protein {\alpha}-helix mass.

==> Highlights.txt <==
Highlights

Protein clamps may provide massive barriers for moving Davydov solitons in α-helices.
Davydov solitons are capable of reflecting from or tunneling through massive barriers.
Davydov solitons with greater width exhibit higher tunneling probability and stability.
Greater anisotropy of the exciton-lattice coupling increases probability of tunneling.
